ARIES: Autonomous Reasoning with LLMs on Interactive Thought Graph Environments

Recent research has shown that LLM performance on reasoning tasks can be enhanced by scaling test-time compute. One promising approach, particularly with decomposable problems, involves arranging intermediate solutions as a graph on which transformations are performed to explore the solution space. However, prior works rely on pre-determined, task-specific transformation schedules which are subject to a set of searched hyperparameters. In this work, we view thought graph transformations as actions in a Markov decision process, and implement policy agents to drive effective action policies for the underlying reasoning LLM agent. In particular, we investigate the ability for another LLM to act as a policy agent on thought graph environments and introduce ARIES, a multi-agent architecture for reasoning with LLMs. In ARIES, reasoning LLM agents solve decomposed subproblems, while policy LLM agents maintain visibility of the thought graph states, and dynamically adapt the problem-solving strategy. Through extensive experiments, we observe that using off-the-shelf LLMs as policy agents with no supervised fine-tuning (SFT) can yield up to $29\%$ higher accuracy on HumanEval relative to static transformation schedules, as well as reducing inference costs by $35\%$ and avoid any search requirements. We also conduct a thorough analysis of observed failure modes, highlighting that limitations on LLM sizes and the depth of problem decomposition can be seen as challenges to scaling LLM-guided reasoning.

==> results/gpt4.dat <==
task io cot tot got agot
game24 4 3 0 0 0
crosswords 0 1 0 0 0
sorting 42 30 63 61 73
keyword-counting 0 0 0 0 0
set-intersection 53 85 0 0 0
sudoku 0 0 0 0 0

==> results/llama-405b.dat <==
task tot got agot
sorting32 96 93 85
sorting64 10 79 0
sorting128 0 39 0
set-intersection32 98 100 83
set-intersection64 10 79 3
set-intersection128 0 39 0
keyword-counting 4 94 44

==> results/llama-boxplot-data.csv <==
22, 26, 30, 17, 45
10, 15, 13, 12, 17
12, 30, 6,  57, 10
33, 38, 36, 25, 24
